Queueing Stability and CSI Probing of a TDD Wireless Network with Interference Alignment

This paper characterizes the performance of interference alignment (IA) technique taking into account the dynamic traffic pattern and the probing/feedback cost. We consider a time-division duplex (TDD) system where transmitters acquire their channel state information (CSI) by decoding the pilot sequences sent by the receivers. Since global CSI knowledge is required for IA, the transmitters have also to exchange their estimated CSIs over a backhaul of limited capacity (i.e. imperfect case). Under this setting, we characterize in this paper the stability region of the system under both the imperfect and perfect (i.e. unlimited backhaul) cases, then we examine the gap between these two resulting regions. Further, under each case, we provide a centralized probing algorithm (policy) that achieves the max stability region. These stability regions and scheduling policies are given for the symmetric system where all the path loss coefficients are equal to each other, as well as for the general system. For the symmetric system, we compare the stability region of IA with the one achieved by a time division multiple access (TDMA) system where each transmitter applies a simple singular value decomposition technique (SVD). We then propose a scheduling policy that consists in switching between these two techniques, leading the system, under some conditions, to achieve a bigger stability region. Under the general system, the adopted scheduling policy is of a high computational complexity for moderate number of pairs, consequently we propose an approximate policy that has a reduced complexity but that achieves only a fraction of the system stability region. A characterization of this fraction is provided.

==> frac_BB1_0.5tau.csv <==
10,0.32664
11,0.34108
12,0.356
13,0.37141
14,0.38732
15,0.40374
16,0.42067
17,0.43814
18,0.45613
19,0.47467
20,0.49375
21,0.5134
22,0.5336
23,0.55438
24,0.57573
25,0.59766
26,0.62019
27,0.64331
28,0.66703
29,0.69135
30,0.71629
31,0.74183
32,0.768
33,0.79479
34,0.82221
35,0.85025
36,0.87893
37,0.90824
38,0.93819
39,0.96878
40,1


==> frac_BB1_1.5tau.csv <==
10,0.10992
11,0.11921
12,0.12922
13,0.13999
14,0.15159
15,0.16407
16,0.17747
17,0.19188
18,0.20734
19,0.22394
20,0.24174
21,0.26081
22,0.28125
23,0.30312
24,0.32653
25,0.35156
26,0.37832
27,0.40689
28,0.4374
29,0.46995
30,0.50466
31,0.54164
32,0.58104
33,0.62298
34,0.66759
35,0.71503
36,0.76544
37,0.81897
38,0.8758
39,0.93608
40,1


==> frac_BB1_1tau.csv <==
10,0.16955
11,0.18121
12,0.19357
13,0.20668
14,0.22055
15,0.23524
16,0.25077
17,0.26719
18,0.28454
19,0.30286
20,0.3222
21,0.3426
22,0.3641
23,0.38676
24,0.41062
25,0.43573
26,0.46214
27,0.48991
28,0.51909
29,0.54973
30,0.58188
31,0.61562
32,0.65098
33,0.68804
34,0.72685
35,0.76748
36,0.80998
37,0.85442
38,0.90086
39,0.94936
40,1


==> frac_BB1_2tau.csv <==
10,0.080733
11,0.088441
12,0.096838
13,0.10598
14,0.11593
15,0.12675
16,0.13851
17,0.15128
18,0.16515
19,0.1802
20,0.19653
21,0.21422
22,0.23339
23,0.25415
24,0.27661
25,0.30091
26,0.32717
27,0.35554
28,0.38617
29,0.41923
30,0.45488
31,0.49331
32,0.53471
33,0.57928
34,0.62725
35,0.67884
36,0.73428
37,0.79385
38,0.8578
39,0.92641
40,1


==> frac_BetaP_0.9tau0.05zeta.csv <==
10,0.68724
11,0.69082
12,0.69436
13,0.69787
14,0.70135
15,0.70481
16,0.70823
17,0.71163
18,0.71499
19,0.71833
20,0.72163
21,0.72491
22,0.72815
23,0.73137
24,0.73456
25,0.73772
26,0.74085
27,0.74395
28,0.74702
29,0.75006
30,0.75307
31,0.75606
32,0.75901
33,0.76194
34,0.76484
35,0.7677
36,0.77054
37,0.77336
38,0.77614
39,0.7789
40,0.78162


==> frac_BetaP_0.9tau0.08zeta.csv <==
10,0.55582
11,0.56026
12,0.56468
13,0.56907
14,0.57344
15,0.57778
16,0.58211
17,0.58641
18,0.59068
19,0.59493
20,0.59916
21,0.60336
22,0.60753
23,0.61168
24,0.6158
25,0.6199
26,0.62397
27,0.62801
28,0.63202
29,0.63601
30,0.63997
31,0.6439
32,0.64781
33,0.65168
34,0.65553
35,0.65935
36,0.66314
37,0.6669
38,0.67063
39,0.67434
40,0.67801


==> frac_BetaP_1tau0.05zeta.csv <==
10,0.6603
11,0.66409
12,0.66784
13,0.67157
14,0.67527
15,0.67893
16,0.68257
17,0.68618
18,0.68976
19,0.69331
20,0.69683
21,0.70032
22,0.70379
23,0.70722
24,0.71062
25,0.714
26,0.71734
27,0.72066
28,0.72394
29,0.7272
30,0.73042
31,0.73362
32,0.73679
33,0.73992
34,0.74303
35,0.74611
36,0.74916
37,0.75218
38,0.75518
39,0.75814
40,0.76107


==> frac_BetaP_1tau0.08zeta.csv <==
10,0.52283
11,0.52741
12,0.53198
13,0.53652
14,0.54105
15,0.54556
16,0.55004
17,0.55451
18,0.55895
19,0.56337
20,0.56777
21,0.57215
22,0.5765
23,0.58083
24,0.58514
25,0.58942
26,0.59368
27,0.59791
28,0.60211
29,0.6063
30,0.61045
31,0.61458
32,0.61869
33,0.62276
34,0.62681
35,0.63084
36,0.63483
37,0.6388
38,0.64274
39,0.64665
40,0.65054


==> stab_15b_0.2zeta.csv <==
100,118.17
110,129.76
120,141.47
130,153.64
140,166.03
150,178.15
160,189.35
170,201.97
180,214.42
190,226.98
200,240.56
210,253.67
220,267.34
230,281.68
240,296.14
250,315.28
260,333.56
270,353.58
280,374.81
290,397.2
300,423.93
310,450.36
320,487.74
330,524.61
340,571.86
350,625.18
360,684.87
370,751.7
380,839.88
390,947.48
400,1109.7
410,1295.3
420,1933.6
430,4220.6
440,1.2486e+05
450,5.6634e+05
460,1.0823e+06
470,1.6686e+06
480,2.0554e+06
490,2.5383e+06
500,3.1508e+06
510,3.6023e+06
520,4.1305e+06
530,4.6429e+06
540,5.1146e+06
550,5.6306e+06
560,6.1009e+06
570,6.6786e+06
580,7.1383e+06
590,7.6145e+06
600,8.1947e+06
610,8.6862e+06
620,9.1073e+06
630,9.6837e+06
640,1.0153e+07
650,1.0681e+07
660,1.1132e+07
670,1.1671e+07
680,1.2042e+07
690,1.2634e+07
700,1.3084e+07


==> stab_15b_0.5zeta.csv <==
100,261.43
110,287.91
120,314.02
130,340.49
140,367.74
150,396.58
160,428.54
170,470.71
180,518.98
190,567.82
200,619.08
210,673.73
220,730.02
230,789.75
240,863.43
250,978.56
260,1252.2
270,5623.8
280,3.7929e+05
290,9.2871e+05
300,1.3687e+06
310,1.8802e+06
320,2.3734e+06
330,2.8565e+06
340,3.3873e+06
350,3.9126e+06
360,4.3811e+06
370,4.8758e+06
380,5.3738e+06
390,5.9376e+06
400,6.3891e+06
410,6.8376e+06
420,7.3473e+06
430,7.9367e+06
440,8.4335e+06
450,8.9034e+06
460,9.3847e+06
470,9.8792e+06
480,1.0342e+07
490,1.0888e+07
500,1.1379e+07
510,1.1876e+07
520,1.2398e+07
530,1.2873e+07
540,1.3361e+07
550,1.3903e+07
560,1.4398e+07
570,1.4844e+07
580,1.5371e+07
590,1.5819e+07
600,1.6417e+07
610,1.6841e+07
620,1.7416e+07
630,1.7846e+07
640,1.8453e+07
650,1.8801e+07
660,1.9371e+07
670,1.9892e+07
680,2.0285e+07
690,2.0906e+07
700,2.1371e+07


==> stab_30b_0.2zeta.csv <==
100,96.438
110,105.94
120,115.72
130,125.6
140,134.82
150,144.92
160,154.62
170,164.8
180,174.04
190,184.34
200,194.23
210,205.22
220,215.6
230,226.33
240,238.23
250,249.58
260,263.41
270,277.56
280,291.09
290,304.75
300,321.11
310,336.28
320,352.53
330,374.76
340,404.2
350,427.9
360,463.86
370,497.03
380,531.07
390,574.32
400,624.34
410,677.5
420,735.8
430,817.21
440,899.83
450,1013.7
460,1253.1
470,1500.7
480,1934.8
490,2801.1
500,9085.3
510,3.1407e+05
520,7.2018e+05
530,1.3152e+06
540,1.6878e+06
550,2.2969e+06
560,2.734e+06
570,3.2417e+06
580,3.6987e+06
590,4.3104e+06
600,4.8324e+06
610,5.3356e+06
620,5.7323e+06
630,6.2722e+06
640,6.8161e+06
650,7.2815e+06
660,7.7895e+06
670,8.2866e+06
680,8.7316e+06
690,9.3293e+06
700,9.7644e+06


==> stab_30b_0.5zeta.csv <==
100,188.87
110,208.06
120,226.69
130,246.28
140,266.3
150,286.79
160,305.76
170,327.75
180,354.55
190,381.05
200,411.32
210,454.62
220,498.39
230,554.9
240,618.29
250,695.49
260,801.07
270,915.9
280,1106.7
290,1507.1
300,3282.4
310,2.0817e+05
320,7.4203e+05
330,1.2261e+06
340,1.7176e+06
350,2.1689e+06
360,2.7464e+06
370,3.2342e+06
380,3.7559e+06
390,4.2416e+06
400,4.7316e+06
410,5.2093e+06
420,5.7438e+06
430,6.2538e+06
440,6.6919e+06
450,7.2036e+06
460,7.7119e+06
470,8.2257e+06
480,8.7333e+06
490,9.2627e+06
500,9.7191e+06
510,1.0236e+07
520,1.0717e+07
530,1.1313e+07
540,1.1708e+07
550,1.2221e+07
560,1.2719e+07
570,1.3235e+07
580,1.3749e+07
590,1.4231e+07
600,1.4708e+07
610,1.522e+07
620,1.5759e+07
630,1.6246e+07
640,1.6748e+07
650,1.7251e+07
660,1.7749e+07
670,1.8246e+07
680,1.8723e+07
690,1.9198e+07
700,1.9758e+07


==> stab_40b_0.2zeta.csv <==
100,85.54
110,94.16
120,102.5
130,111.7
140,119.8
150,128.22
160,136.83
170,145.69
180,154.03
190,163.14
200,172.07
210,180.95
220,189.66
230,199.55
240,208.45
250,218.96
260,229.72
270,240.99
280,252.92
290,264.41
300,274.98
310,287.27
320,300
330,315.57
340,334.16
350,352.8
360,374.98
370,398.4
380,419.51
390,444.96
400,472.77
410,500.5
420,539.41
430,576.85
440,621.82
450,666.86
460,718.47
470,785.92
480,862.39
490,961.96
500,1115.7
510,1271.5
520,1558.9
530,2030.7
540,3173.1
550,9125.8
560,3.6199e+05
570,8.2729e+05
580,1.2852e+06
590,1.8439e+06
600,2.2338e+06
610,2.8022e+06
620,3.3422e+06
630,3.8643e+06
640,4.2505e+06
650,4.8328e+06
660,5.2466e+06
670,5.8146e+06
680,6.2782e+06
690,6.7868e+06
700,7.301e+06


==> stab_40b_0.5zeta.csv <==
100,165
110,181.82
120,198.3
130,214.81
140,232.17
150,248.6
160,267.79
170,285.32
180,304.88
190,325.65
200,349.7
210,380.03
220,412.75
230,449.11
240,491.57
250,548.02
260,608.41
270,693.28
280,780.34
290,902.27
300,1091.2
310,1397.2
320,2508
330,1.628e+05
340,6.4441e+05
350,1.1203e+06
360,1.7226e+06
370,2.185e+06
380,2.6594e+06
390,3.2321e+06
400,3.6547e+06
410,4.1746e+06
420,4.6662e+06
430,5.1257e+06
440,5.6583e+06
450,6.1667e+06
460,6.6783e+06
470,7.1612e+06
480,7.7198e+06
490,8.1878e+06
500,8.6828e+06
510,9.1593e+06
520,9.6111e+06
530,1.0139e+07
540,1.0676e+07
550,1.1177e+07
560,1.1698e+07
570,1.2148e+07
580,1.2743e+07
590,1.3175e+07
600,1.3648e+07
610,1.4202e+07
620,1.4667e+07
630,1.5157e+07
640,1.5644e+07
650,1.6127e+07
660,1.669e+07
670,1.7173e+07
680,1.7673e+07
690,1.8189e+07
700,1.8667e+07


==> stab_svd.csv <==
100,252.56
110,278.14
120,303.18
130,328.54
140,353.95
150,379.43
160,405.94
170,437.22
180,473.84
190,509.54
200,544.78
210,581.37
220,616
230,650.58
240,686.49
250,723.53
260,763.74
270,809.14
280,876.07
290,1014.4
300,2319.7
310,4.27E+05
320,9.74E+05
330,1.47E+06
340,1.97E+06
350,2.46E+06
360,2.98E+06
370,3.44E+06
380,3.96E+06
390,4.43E+06
400,4.94E+06
410,5.44E+06
420,5.96E+06
430,6.46E+06
440,6.94E+06
450,7.42E+06
460,7.94E+06
470,8.47E+06
480,8.96E+06
490,9.45E+06
500,9.94E+06
510,1.05E+07
520,1.09E+07
530,1.15E+07
540,1.19E+07
550,1.24E+07
560,1.29E+07
570,1.35E+07
580,1.40E+07
590,1.44E+07
600,1.49E+07
610,1.55E+07
620,1.59E+07
630,1.64E+07
640,1.70E+07
650,1.74E+07
660,1.80E+07
670,1.85E+07
680,1.89E+07
690,1.94E+07
700,2.00E+07

